Renormalization group approach to second-order Green's function theory

In this work, we introduce a new approach for constructing a renormalized and regularized Fock matrix for self-consistent field calculations. The scheme relies on second-order perturbation theory and is conceptually related to quasiparticle self-consistent second-order Green's function theory (GF2). The regularization is derived within the framework of perturbative similarity renormalization group (SRG) theory. By optimizing both the regularization and spin-scaling parameters, we introduce three SRG-qsGF2 variants that enable accurate predictions of quasiparticle energies and dipole moments. Lastly, we demonstrate that formulating second-order perturbation theory for the total electronic energy using the renormalized SRG-qsGF2 Fock matrix as the unperturbed Hamiltonian mitigates divergence problems commonly observed in conventional M{\o}ller--Plesset perturbation theory.

==> SI_data/Fig_I.csv <==
# SRG-qsGF2 ionization potentials (IP) and electron affinities (EA) of the GW50 benchmark set in eV for the SRG-qsGF2 flavors
# ccsd(t) and SRG-qsGW results are taken from 10.1021/acs.jctc.3c00281
# Figure 1 can be plotted with this data using fig1.py
# use "comment='#'" when reading with pandas to ignore these lines
,SRG-qsGF2,SRG-qsGF2,SRG-SOS-qsGF2,SRG-SOS-qsGF2,SRG-SCS-qsGF2,SRG-SCS-qsGF2,ccsd(t),ccsd(t),SRG-qsGW,SRG-qsGW
system,IP,EA,IP,EA,IP,EA,IP,EA,IP,EA
Ar,15.722491,-3.374371,15.632282,-3.428102,15.669631,-3.393690,15.60,-2.55,15.63,-2.65
B2H6,12.664005,-0.684898,12.627732,-0.710455,12.640605,-0.692761,12.27,-0.52,12.64,-0.55
BF,11.109364,-0.951336,11.108062,-1.006123,11.117457,-0.971357,11.15,-0.80,11.18,-0.86
BH3,13.641104,-0.313836,13.550080,-0.523304,13.603600,-0.388048,13.31,-0.09,13.59,-0.30
BN,12.312170,3.185540,12.071300,2.706698,12.241222,3.021098,12.05,3.02,11.90,3.44
BeO,10.568341,1.923964,10.295744,1.770148,10.495340,1.868747,9.95,2.17,10.18,2.13
C2H2,11.707246,-0.767950,11.454281,-0.787827,11.611968,-0.774320,11.45,-0.80,11.43,-0.71
C2H3Cl,10.323997,-0.695382,10.172806,-0.733631,10.250983,-0.707950,10.17,-0.61,10.24,-0.61
C2H3F,10.544992,-0.719144,10.519367,-0.754748,10.514436,-0.731318,10.63,-0.65,10.69,-0.68
C2H4,10.774714,-0.777712,10.568243,-0.811411,10.688349,-0.788668,10.69,-1.9,10.67,-0.74
C2H4O,10.297354,-0.612083,10.365920,-0.657311,10.298320,-0.627347,10.29,-0.54,10.66,-0.57
C2H6O,10.709334,-0.641539,10.804980,-0.701491,10.707287,-0.661948,10.82,-0.58,11.15,-0.62
C3H6,10.926522,-0.763364,10.839698,-0.808838,10.869565,-0.778082,10.83,-0.94,11.03,-0.73
C3H8,12.207005,-0.722807,12.288978,-0.777105,12.198782,-0.740402,12.13,-0.63,12.46,-0.67
C4,11.661275,2.417820,10.881978,-0.681883,10.825544,-0.661149,11.43,2.38,11.25,-0.62
CH2O,10.823511,-0.650107,11.567033,-0.727284,11.536821,-0.691947,10.93,-0.60,11.88,-0.67
CH2O2,11.561169,-0.672637,14.510565,-0.771626,14.522895,-0.745227,11.54,-0.60,14.63,-0.68
CH4,14.556399,-0.732517,11.003819,-0.697335,10.911524,-0.661574,14.39,-0.65,11.39,-0.63
CH4O,10.916970,-0.642574,14.095015,-1.748838,14.096116,-1.709520,11.09,-0.59,14.33,-1.62
CO,14.114713,-1.690536,13.729365,-1.105332,13.818225,-1.008986,13.99,-1.57,14.06,-0.95
CO2,13.907304,-0.953744,11.439296,1.834646,11.597918,2.214858,13.80,-0.88,11.54,2.30
F2,14.962916,0.937084,15.517248,-0.429050,15.089146,0.405690,15.81,0.32,16.22,0.07
H2,16.503774,-1.386026,16.343141,-1.404077,16.453472,-1.392009,16.40,-1.35,16.45,-1.28
H2NNH2,9.484415,-0.660956,9.437163,-0.727265,9.444490,-0.683577,9.49,-0.60,9.73,-0.65
H2O,12.503774,-0.638214,12.484614,-0.712593,12.469629,-0.664878,12.69,-0.61,12.88,-0.66
HCN,14.135459,-0.571980,13.810348,-0.598233,14.013136,-0.581400,13.76,-0.53,13.73,-0.54
HCl,12.875366,-0.632071,12.703962,-0.697812,12.803193,-0.654408,12.67,-0.57,12.72,-0.63
HF,15.542843,-0.685497,15.858243,-0.760795,15.620013,-0.714011,16.15,-0.66,16.34,-0.70
HN3,11.038711,-0.566467,10.771369,-0.642374,10.930300,-0.593771,10.77,-0.51,10.89,-0.56
HOOH,11.203290,-0.706734,11.340767,-0.790539,11.202666,-0.736321,11.51,-0.96,11.86,-0.72
He,24.659413,-2.959601,24.529874,-2.974404,24.601658,-2.965342,24.54,-2.66,24.55,-2.66
KH,6.859514,0.246881,6.736837,0.230423,6.832014,0.241680,6.32,0.30,6.38,0.28
Li2,5.116804,-0.058102,5.205579,-0.056450,5.142352,-0.058891,5.25,0.34,5.37,0.21
LiF,11.425885,0.313833,11.300516,0.299100,11.380579,0.308386,11.47,0.35,11.58,0.33
LiH,8.487631,0.231235,8.365987,0.221238,8.464363,0.228004,8.02,-0.29,8.15,0.27
MgF2,13.790220,0.202368,13.740125,0.090465,13.764332,0.159971,13.93,0.29,14.07,0.21
MgO,8.746858,1.642811,8.623334,1.445158,8.718204,1.586131,7.97,1.54,8.36,1.71
N2,15.495558,-2.145875,15.529073,-2.181559,15.475925,-2.157504,15.54,-2.37,15.91,-2.10
NH3,10.983277,-0.659854,10.831062,-0.718005,10.917687,-0.679694,10.91,-0.61,11.10,-0.66
Na2,4.706884,0.018494,4.777784,0.017401,4.724075,0.016826,4.93,0.36,5.01,0.30
NaCl,9.533352,0.615560,9.320054,0.591135,9.457289,0.606855,9.10,0.67,9.16,0.64
Ne,20.473328,-6.090305,21.224346,-6.345142,20.731854,-6.189923,21.47,-5.09,21.59,-5.19
O3,12.722231,1.715022,12.768245,1.255994,12.707427,1.548566,12.85,1.82,13.27,2.17
OCS,11.429996,-1.042706,11.228620,-1.130324,11.349674,-1.073886,11.23,-1.43,11.32,-0.98
P2,10.655651,0.242603,10.464467,0.044650,10.589985,0.179858,10.72,0.43,10.40,0.47
PH3,10.807873,-0.664014,10.670623,-0.702866,10.761365,-0.676581,10.60,-0.51,10.73,-0.57
PN,12.196743,-0.184545,11.928658,-0.414893,12.112303,-0.267230,11.90,-0.02,12.09,0.00
SH2,10.599660,-0.623132,10.410568,-0.675145,10.530940,-0.640288,10.39,-0.52,10.45,-0.59
SO2,11.000861,2.531592,10.817844,2.102756,10.935229,2.392765,10.48,2.24,10.82,2.68
SiH4,13.287543,-0.757214,13.153975,-0.788925,13.243341,-0.767371,12.79,-0.53,13.11,-0.58


==> SI_data/GW100_res.csv <==
,GW@HF,qsGW,scGW,noSCS,SOS,SCS,ccsd(t)
75-19-4,-11.2305368,-11.13,-10.617,-10.969209475580495,-10.892195212388588,-10.91566670261524,-10.865
75-02-5,-10.7636477,-10.637,-10.109,-10.460723944243302,-10.456261128939598,-10.436522291815038,-10.554
74-98-6,-12.5701914,-12.354,-11.947,-12.118618943226622,-12.198751748973308,-12.110919211242784,-12.03385
7803-51-2,-10.7601539,-10.647,-10.239,-10.755746400985528,-10.600803668163708,-10.703123883115614,-10.523
60-29-7,-10.4288651,-10.228,-9.811,-9.653107323875155,-9.813027480938583,-9.66071812406692,-9.816
73-40-5,-8.35658192,-7.952,-7.487,-8.2444269809138,-8.022549541625132,-8.142447814113055,-8.034
7783-63-3,-16.0316473,-15.75,-15.55,-15.330306525835043,-15.327698693913533,-15.297077040783725,-15.41022
50-00-0,-11.3133176,-11.22,-10.82,-10.717455761139943,-10.793961872543386,-10.719147222527585,-10.84
23878-46-8,-9.75926305,-9.622,-9.003,-9.809353198077014,-9.645512285291673,-9.748881732605284,-9.84959
7784-18-1,-15.5858456,-15.686,-15.398,-14.896681063371233,-15.139121960779585,-14.934862377438597,-15.32499
1309-48-4,-7.82498746,-8.304,-7.975,-8.618084759949198,-8.501896186430642,-8.586029401472013,-7.90916
25681-79-2,-4.92991808,-5.017,-4.633,-4.747180461382334,-4.781153569392315,-4.749400313373504,-4.95498
7446-09-5,-12.8883403,-12.538,-12.048,-12.222086719633008,-12.210655979081404,-12.181586731453717,-12.29831
74-85-1,-10.7060223,-10.63,-10.144,-10.762278746637872,-10.553580471052863,-10.675572987661711,-10.666
19287-45-7,-12.7751074,-12.583,-12.234,-12.652452269189727,-12.610709063030288,-12.62712510134691,-12.2503
7647-14-5,-9.19474855,-9.074,-8.793,-9.419832867796204,-9.202817861326288,-9.333826858791632,-9.02732
39297-86-4,-4.24252074,-4.25,-3.854,-4.020167962813079,-4.076004982166426,-4.029396375576718,-4.24246
108-88-3,-9.07936335,-9.004,-8.347,-9.193884865100816,-8.872196048814345,-9.072295276136833,-8.9684
64-17-5,-11.2289359,-11.069,-10.692,-10.510068953724613,-10.639449724221674,-10.50886402848943,-10.685
1590-87-0,-11.0667642,-10.875,-10.465,-11.041270074730324,-10.935609675119503,-11.004119067900824,-10.645
7439-90-9,-14.0486091,-13.739,-13.654,-14.127830073282606,-13.967316103890841,-14.05975471362371,-13.94
558-13-4,-10.8061096,-10.566,-10.098,-10.908104043072266,-10.742176798330245,-10.843788046546996,-10.41199
7664-41-7,-11.1385369,-11.08,-10.764,-10.824933335682887,-10.692955176813902,-10.759311299702757,-10.807
7803-62-5,-13.2239795,-13.042,-12.735,-13.272515929206117,-13.13442799735496,-13.228012917832675,-12.796
64-18-6,-11.8897917,-11.781,-11.415,-11.403013816472049,-11.43714048760671,-11.380235253214453,-11.421
56-23-5,-11.9611963,-11.629,-11.158,-11.88689858425424,-11.74031913352828,-11.808966133432678,-11.49885
7782-65-2,-12.8820956,-12.808,-12.402,-12.916268567353866,-12.790621063292418,-12.87886226286893,-12.497
7553-56-2,-9.6713214,nan,nan,-9.876381406275135,-9.684126570555556,-9.812628850043113,-9.48436
7784-23-8,-9.97956835,nan,nan,-10.267784629836129,-10.054595604176727,-10.197144513513608,-9.71683
302-01-2,-10.1090177,-10.084,-9.625,-9.606220218345168,-9.625881091053305,-9.584053605672754,-9.68764
7784-42-1,-10.5982697,-10.499,-10.103,-10.56971697693413,-10.433992656897772,-10.522021556629012,-10.398
630-08-0,-14.999212,-14.553,-13.947,-14.23615554862152,-14.164764479291136,-14.191648324019841,-14.209
75-15-0,-10.2752377,-10.037,-9.45,-10.334270422213827,-10.081632076639446,-10.242916638772108,-9.981
507-25-5,-9.49823318,nan,nan,-9.701621732903513,-9.531791435387936,-9.6441849725653,-9.19399
14452-59-6,-5.28761143,-5.34,-4.965,-5.102970634794259,-5.183501429497627,-5.125082780741851,-5.266
100-41-4,-9.04536646,-8.965,-8.3,-9.146568749466242,-8.834201530393175,-9.026646379340422,-8.91875
62-53-3,-8.26916184,-8.12,-7.512,-8.200698093419,-7.94321334472247,-8.095450320591288,-8.04342
12185-09-0,-10.5030503,-10.399,-9.726,-10.63735495087652,-10.422789465907467,-10.56572397241127,-10.52987
542-92-7,-8.78808362,-8.731,-8.097,-8.831125996555178,-8.633620356596163,-8.743256804131098,-8.71208
7783-40-6,-13.7883045,-13.994,-13.767,-13.530426995441966,-13.563130006573894,-13.516608737332989,-13.71
7693-26-7,-6.27565455,-6.172,-6.025,-6.744476503335099,-6.594439076995963,-6.705845666647585,-6.128
67-56-1,-11.5106517,-11.457,-11.067,-10.810837477395069,-10.941690562009303,-10.808939067681523,-11.042
12187-06-3,-7.12181345,nan,nan,-7.670236919228116,-7.262992546054925,-7.504668619868868,-7.494
17739-47-8,-12.3172275,-11.93,-11.559,-12.104878639779736,-11.831218745766346,-12.014394402459926,-11.81239
74-86-2,-11.5367367,-11.528,-10.894,-11.685636185390646,-11.42696116486719,-11.589590502708113,-11.424
7789-24-4,-11.3046419,-11.521,-11.345,-11.13123182791341,-11.141408441218077,-11.108953180994938,-11.32066
7440-37-1,-15.7287019,-15.533,-15.256,-15.590530426152482,-15.525383270125864,-15.536102715263102,-15.544
66-22-8,-10.0171033,-9.735,-9.118,-9.68654744099698,-9.519161182149391,-9.602098562434232,-9.48267
1603-84-5,-10.7052901,-10.595,-10.0,-10.616139761495797,-10.442427822350032,-10.549716319369686,-10.47061
7440-01-9,-21.3474972,-21.618,-21.396,-20.13955761089437,-21.126313137540365,-20.459482635890865,-21.32107
74-90-8,-13.8188036,-13.645,-13.148,-14.10558918187638,-13.777179847796344,-13.981137143826716,-13.72282
7783-60-0,-13.2470766,-12.984,-12.467,-12.1833401825621,-12.581586189179038,-12.266738376828913,-12.58832
7647-01-0,-12.7700318,-12.647,-12.28,-12.75539958661463,-12.577701618554052,-12.672582734501617,-12.593
7664-39-3,-16.1675236,-16.325,-16.112,-15.229775195879894,-15.704501005700802,-15.322783170213738,-16.026
17108-85-9,-9.91300774,-9.797,-9.35,-9.877867264093181,-9.745361437665903,-9.821860273043772,-9.771
124-38-9,-14.1607081,-14.074,-13.546,-13.796710910476474,-13.646623247774011,-13.710432314651149,-13.7112
25681-80-5,-4.02647921,-4.079,-3.73,-3.8531181699887727,-3.8306287334849505,-3.835267189396281,-4.07463
106-97-8,-12.1316673,-11.892,-11.458,-11.618435650224141,-11.729084240051924,-11.617248044961272,-11.567
13283-31-3,-13.6345296,-13.522,-13.216,-13.60504590798652,-13.512615371552442,-13.566983803013766,-13.27449
7783-06-4,-10.4803831,-10.389,-9.972,-10.513602655754264,-10.303849581204299,-10.434568897990761,-10.31
463-58-1,-11.5022976,-11.331,-10.722,-11.370405004534684,-11.161235305983647,-11.285694896509773,-11.173
7782-79-8,-11.0336329,-10.911,-10.236,-10.938279356702434,-10.668992425523452,-10.826098241737434,-10.676
7580-67-8,-8.15233216,-8.0,-7.884,-8.446791931105807,-8.301862573263037,-8.414835074720248,-7.961
10043-11-5,-11.6850439,-11.793,-11.056,-12.255843912533178,-12.013563517883734,-12.184017363888282,-11.98447
39297-88-6,-4.41335012,-4.407,-3.945,-4.272873085508182,-4.296867216248732,-4.273516184865039,-4.39181
75-07-0,-10.7507378,-10.621,-10.201,-10.194921369977152,-10.28123562000704,-10.196632747991726,-10.207
7786-30-3,-11.8904667,-11.643,-11.39,-12.08118823156012,-11.85444694085054,-11.991756788768324,-11.65515
57-13-6,-10.6121237,-10.447,-10.015,-10.22092957507908,-10.163574884361617,-10.17336347422032,-10.053
14868-53-2,-9.76794696,-9.564,-9.044,-9.821271591734494,-9.64832673315989,-9.721884583171537,-9.27474
7782-50-5,-11.733006,-11.515,-11.069,-11.632840130940577,-11.483130798191722,-11.553577746016172,-11.40512
1333-74-0,-16.4746358,-16.215,-16.181,-16.509857002506262,-16.33310497219253,-16.454391983815658,-16.403
71-43-2,-9.44701351,-9.383,-8.729,-9.612825557550531,-9.247919451702751,-9.478253935762293,-9.36006
75-01-4,-10.3095695,-10.088,-9.625,-10.241617419602342,-10.08612063033327,-10.16461096086788,-10.093
629-20-9,-8.60231915,-9.299,-7.815,-8.527603368942462,-8.430673229109862,-8.470848055898355,-8.39799
7782-41-4,-16.2634732,-16.327,-15.783,-14.766260477112539,-15.40190309270297,-14.89748368269938,-15.58481
12184-80-4,-11.5537833,-11.451,-10.679,-11.495232555354008,-11.254719259366466,-11.406412228118784,-11.24071
7440-59-7,-24.6044038,-24.43,-24.439,-24.58015990291713,-24.523130787205613,-24.54379865308193,-24.512
108-95-2v2,-8.82944531,nan,nan,-8.756445590903903,-8.511322042420499,-8.654400711317146,-8.64963
25681-81-6,-3.84937685,nan,nan,-3.6912979472694762,-3.6536106299130515,-3.6697597137821174,-3.94089
12190-70-4,-7.18166439,-7.523,-6.984,-7.980753922012578,-7.579066244333698,-7.859243801967563,-7.566
7722-84-1,-12.0026476,-11.979,-11.551,-11.134663610514213,-11.30691895692654,-11.132542787579801,-11.51763
74-84-0,-13.1385927,-12.987,-12.619,-12.849161918104267,-12.898185702626904,-12.844739780778085,-12.71117
7732-18-5,-12.8149513,-12.909,-12.591,-12.259090566095196,-12.30512154462492,-12.227762645367083,-12.565
7727-37-9,-16.2961489,-16.006,-15.435,-15.431293854027611,-15.455533122389784,-15.404950195821085,-15.4767
10028-15-6,-13.4928835,-13.205,-12.537,-12.515075836324154,-12.594069733463002,-12.50418240203199,-12.7055
75-73-0,-16.7908246,-16.767,-16.336,-15.307289900782653,-16.08911791948382,-15.49441883347088,-16.22752
7440-63-3,-12.3234026,nan,nan,-12.480684519785717,-12.294061384597311,-12.412970206936555,-12.26
13768-60-0,-11.260267,-11.127,-10.637,-11.03660765154916,-11.053970102581523,-11.051934641178175,-11.08635
71-30-7,-9.20527097,-8.988,-8.382,-9.076885382618498,-8.842028711479058,-8.974485442523267,-8.77093
392-56-3,-10.5493927,-9.91,-9.478,-9.805749636087283,-9.909729207921528,-9.814525256944027,-9.93
73-24-5,-8.62673442,-8.412,-7.767,-8.56963574463336,-8.310053484237772,-8.45762871534498,-8.33
544-92-3,-10.8314476,-10.971,-10.539,-10.441055737444193,-10.350044055589938,-10.39003384298189,-10.854
7726-95-6,-10.7907363,-10.543,-10.23,-10.876978249869024,-10.696297757715904,-10.808861260159127,-10.52389
593-66-8,-9.46048413,nan,nan,-9.599361293784428,-9.416933680245128,-9.529842881731076,-9.327
110-86-1,-9.83795375,-9.756,-9.11,-9.929715623266388,-9.625351971264367,-9.848108018804544,-9.72955
7758-02-3,-8.24074958,-8.149,-7.877,-8.530151587851973,-8.323487741006721,-8.459429325359999,-8.127
1304-56-9,-9.75811412,-10.109,-9.771,-10.506694510090957,-10.258119545017285,-10.435436348598396,-9.94321
74-82-8,-14.7316617,-14.555,-14.276,-14.552184991012851,-14.497757377554626,-14.51655585211437,-14.373
593-60-2v2,-10.0392676,nan,nan,-10.06494296296998,-9.894721587452233,-9.991664326890374,-9.84109
65-71-4,-9.60739852,-9.298,-8.694,-9.59100560824169,-9.114890133261513,-9.165424981947172,-9.081


==> SI_data/SRG-QP-GF2-0.525.csv <==
,geo,homo,lumo,ref_homo,ref_lumo,err_homo,err_lumo
0,Ar,15.722491449983806,-3.374370618049566,15.6,-2.55,0.12249144998380679,-0.8243706180495662
1,B2H6,12.664004897477875,-0.6848982779309963,12.27,-0.52,0.3940048974778758,-0.16489827793099632
2,BF,11.109363544306841,-0.9513357323123577,11.15,-0.8,-0.04063645569315888,-0.15133573231235764
3,BH3,13.64110361738296,-0.31383641818856817,13.31,-0.09,0.33110361738295957,-0.22383641818856817
4,BN,12.312169925027806,3.1855404096642075,12.05,3.02,0.26216992502780556,0.16554040966420747
5,BeO,10.568340554157892,1.9239642266401806,9.95,2.17,0.6183405541578928,-0.2460357733598193
6,C2H2,11.707246287644832,-0.7679503297063547,11.45,-0.8,0.2572462876448327,0.03204967029364536
7,C2H3Cl,10.323997030512489,-0.6953824051127456,10.17,-0.61,0.15399703051248892,-0.08538240511274564
8,C2H3F,10.544991503091621,-0.7191443586572523,10.63,-0.65,-0.08500849690837953,-0.06914435865725232
9,C2H4,10.77471433573785,-0.7777118356434867,10.69,-1.9,0.08471433573784992,1.1222881643565132
10,C2H4O,10.297354441673638,-0.6120826723092351,10.29,-0.54,0.0073544416736393,-0.07208267230923504
11,C2H6O,10.709334330139464,-0.6415392840070214,10.82,-0.58,-0.11066566986053594,-0.061539284007021466
12,C3H6,10.926521783232818,-0.7633640405114793,10.83,-0.94,0.09652178323281824,0.17663595948852062
13,C3H8,12.207004968678895,-0.7228070784382717,12.13,-0.63,0.07700496867889406,-0.09280707843827174
14,C4,11.661274788496423,2.417820191991464,11.43,2.38,0.2312747884964228,0.037820191991464025
15,CH2O,10.823511176846111,-0.6501068557781864,10.93,-0.6,-0.10648882315388875,-0.05010685577818641
16,CH2O2,11.561168828809445,-0.6726374065442026,11.54,-0.6,0.021168828809445372,-0.07263740654420259
17,CH4,14.556398548960551,-0.7325174563813389,14.39,-0.65,0.16639854896055084,-0.0825174563813389
18,CH4O,10.916970277722951,-0.642574044325789,11.09,-0.59,-0.1730297222770485,-0.05257404432578905
19,CO,14.114712861100749,-1.69053570687659,13.99,-1.57,0.12471286110074864,-0.12053570687658999
20,CO2,13.907303862419946,-0.9537443587548584,13.8,-0.88,0.10730386241994516,-0.07374435875485841
21,F2,14.962915627302067,0.9370841175351149,15.81,0.32,-0.8470843726979336,0.6170841175351149
22,H2,16.50377354346037,-1.3860257393100077,16.4,-1.35,0.10377354346037038,-0.03602573931000763
23,H2NNH2,9.484415209256134,-0.6609564662097264,9.49,-0.6,-0.005584790743865753,-0.06095646620972639
24,H2O,12.503773646197404,-0.6382143521079914,12.69,-0.61,-0.18622635380259567,-0.02821435210799139
25,HCN,14.13545946102974,-0.5719804238219579,13.76,-0.53,0.3754594610297399,-0.04198042382195788
26,HCl,12.875365614935047,-0.6320712096490276,12.67,-0.57,0.20536561493504735,-0.06207120964902768
27,HF,15.54284317980734,-0.6854967610777444,16.15,-0.66,-0.6071568201926585,-0.025496761077744345
28,HN3,11.03871136006181,-0.5664667386179757,10.77,-0.51,0.2687113600618112,-0.05646673861797569
29,HOOH,11.203290006168407,-0.7067340174312428,11.51,-0.96,-0.3067099938315927,0.2532659825687572
30,He,24.659413289942123,-2.959600620606983,24.54,-2.66,0.11941328994212341,-0.299600620606983
31,KH,6.859513948365865,0.24688094954512663,6.32,0.3,0.5395139483658644,-0.05311905045487336
32,Li2,5.1168040380844255,-0.05810198003841144,5.25,0.34,-0.13319596191557448,-0.39810198003841146
33,LiF,11.42588512833332,0.3138332208555987,11.47,0.35,-0.0441148716666806,-0.03616677914440125
34,LiH,8.487631106707433,0.23123463966456112,8.02,-0.29,0.467631106707433,0.5212346396645611
35,MgF2,13.790220419043814,0.20236773820756782,13.93,0.29,-0.13977958095618526,-0.08763226179243216
36,MgO,8.746857884389604,1.6428111436069934,7.97,1.54,0.7768578843896039,0.1028111436069934
37,N2,15.495558151588888,-2.14587476590654,15.54,-2.37,-0.044441848411111096,0.22412523409346008
38,NH3,10.983276995120463,-0.6598537956668329,10.91,-0.61,0.07327699512046237,-0.0498537956668329
39,Na2,4.706883576073909,0.01849376796283043,4.93,0.36,-0.22311642392609077,-0.34150623203716957
40,NaCl,9.533352421585342,0.6155595360494622,9.1,0.67,0.43335242158534193,-0.05444046395053781
41,Ne,20.473327929521805,-6.09030489067004,21.47,-5.09,-0.9966720704781942,-1.0003048906700398
42,O3,12.722230660651551,1.71502214701244,12.85,1.82,-0.1277693393484487,-0.10497785298756002
43,OCS,11.429996170633366,-1.042706048376525,11.23,-1.43,0.19999617063336572,0.387293951623475
44,P2,10.655651101164493,0.24260285514048618,10.72,0.43,-0.0643488988355081,-0.1873971448595138
45,PH3,10.80787335412081,-0.6640143697032942,10.6,-0.51,0.2078733541208102,-0.15401436970329418
46,PN,12.196742849889699,-0.18454499607636646,11.9,-0.02,0.29674284988969823,-0.16454499607636647
47,SH2,10.59965977450964,-0.6231320665523261,10.39,-0.52,0.2096597745096389,-0.1031320665523261
48,SO2,11.000860838228348,2.531592168293701,10.48,2.24,0.5208608382283479,0.2915921682937008
49,SiH4,13.28754326274258,-0.757214497927393,12.79,-0.53,0.49754326274258,-0.227214497927393


==> SI_data/SRG-QP-GF2-0.7-0.6-1.0.csv <==
,geo,homo,lumo,ref_homo,ref_lumo,err_homo,err_lumo
49,Ar,15.669630807031776,-3.393689602429818,15.6,-2.55,0.0696308070317766,-0.8436896024298184
12,B2H6,12.640605493818144,-0.692760874089126,12.27,-0.52,0.3706054938181431,-0.172760874089126
42,BF,11.117456558239091,-0.9713566212610236,11.15,-0.8,-0.0325434417609091,-0.1713566212610235
43,BH3,13.60360043510967,-0.3880483664461489,13.31,-0.09,0.2936004351096688,-0.2980483664461489
46,BN,12.241222364057869,3.021097622598909,12.05,3.02,0.191222364057868,0.0010976225989085
45,BeO,10.495340359471578,1.8687469188258576,9.95,2.17,0.5453403594715791,-0.301253081174142
29,C2H2,11.611968319855432,-0.7743201650433504,11.45,-0.8,0.1619683198554327,0.0256798349566496
10,C2H3Cl,10.250983107108166,-0.7079504105826393,10.17,-0.61,0.0809831071081657,-0.0979504105826393
11,C2H3F,10.514436425391692,-0.7313181893364098,10.63,-0.65,-0.1155635746083074,-0.0813181893364097
21,C2H4,10.688348876228972,-0.7886681692704145,10.69,-1.9,-0.0016511237710279,1.1113318307295854
9,C2H4O,10.29831973307806,-0.6273473224011963,10.29,-0.54,0.0083197330780606,-0.0873473224011962
7,C2H6O,10.70728740617045,-0.6619478788615091,10.82,-0.58,-0.112712593829551,-0.0819478788615091
8,C3H6,10.869564502034946,-0.7780824599238452,10.83,-0.94,0.0395645020349455,0.1619175400761547
6,C3H8,12.19878215085437,-0.7404022700991086,12.13,-0.63,0.0687821508543695,-0.1104022700991086
30,CH2O,10.825544331190333,-0.6611490525012895,10.93,-0.6,-0.1044556688096669,-0.0611490525012895
14,CH2O2,11.536820920341311,-0.6919469797478924,11.54,-0.6,-0.0031790796586879,-0.0919469797478924
35,CH4,14.522895475164962,-0.7452271319099025,14.39,-0.65,0.1328954751649611,-0.0952271319099025
18,CH4O,10.911523627638053,-0.6615743690444414,11.09,-0.59,-0.1784763723619473,-0.0715743690444414
41,CO,14.096115691440136,-1.7095204347422304,13.99,-1.57,0.1061156914401344,-0.1395204347422303
25,CO2,13.81822537262949,-1.0089863963425487,13.8,-0.88,0.0182253726294892,-0.1289863963425487
15,C4,11.597917726608731,2.2148576022907025,11.43,2.38,0.1679177266087332,-0.1651423977092974
39,F2,15.08914575931401,0.4056901988747682,15.81,0.32,-0.7208542406859912,0.0856901988747682
4,H2,16.453472418164687,-1.3920085297524196,16.4,-1.35,0.0534724181646879,-0.0420085297524195
19,H2NNH2,9.444490484093848,-0.6835768780748608,9.49,-0.6,-0.0455095159061524,-0.0835768780748608
44,H2O,12.469629092559,-0.6648775292652649,12.69,-0.61,-0.2203709074409996,-0.0548775292652649
36,HCN,14.013135538835003,-0.5814000375509882,13.76,-0.53,0.2531355388350054,-0.0514000375509882
48,HCl,12.80319264655617,-0.6544075928835413,12.67,-0.57,0.1331926465561697,-0.0844075928835413
1,HF,15.620013033154532,-0.7140109396282422,16.15,-0.66,-0.5299869668454651,-0.0540109396282422
20,HN3,10.93029977353481,-0.5937705784944366,10.77,-0.51,0.1602997735348097,-0.0837705784944365
26,HOOH,11.2026657575761,-0.7363207709078945,11.51,-0.96,-0.3073342424239005,0.2236792290921054
5,He,24.601658035502712,-2.9653424722267583,24.54,-2.66,0.0616580355027132,-0.3053424722267581
22,KH,6.832014042824005,0.241679692157829,6.32,0.3,0.5120140428240045,-0.0583203078421709
0,Li2,5.142351945953656,-0.0588913180489425,5.25,0.34,-0.1076480540463435,-0.3988913180489425
47,LiF,11.3805787835037,0.3083860615083893,11.47,0.35,-0.0894212164962997,-0.0416139384916106
2,LiH,8.46436309158944,0.2280040106488229,8.02,-0.29,0.444363091589441,0.5180040106488228
16,MgF2,13.76433168174503,0.1599707784473173,13.93,0.29,-0.1656683182549692,-0.1300292215526826
33,MgO,8.718203753340513,1.5861311167122891,7.97,1.54,0.7482037533405128,0.046131116712289
40,N2,15.475924697605157,-2.157504172641451,15.54,-2.37,-0.0640753023948441,0.2124958273585493
38,NH3,10.917686997994618,-0.6796935248211217,10.91,-0.61,0.0076869979946181,-0.0696935248211216
27,Na2,4.724075327218742,0.016826259153526,4.93,0.36,-0.2059246727812578,-0.3431737408464739
28,NaCl,9.457289448822818,0.6068551311178891,9.1,0.67,0.3572894488228186,-0.0631448688821109
3,Ne,20.731853561805927,-6.189922533680599,21.47,-5.09,-0.7381464381940717,-1.099922533680599
23,O3,12.70742693007744,1.548566242001875,12.85,1.82,-0.1425730699225589,-0.2714337579981247
17,OCS,11.34967361254838,-1.073886431664962,11.23,-1.43,0.1196736125483806,0.3561135683350378
31,P2,10.589985273107947,0.1798579916510699,10.72,0.43,-0.1300147268920533,-0.2501420083489301
32,PH3,10.761364519215231,-0.6765814718656699,10.6,-0.51,0.1613645192152333,-0.1665814718656698
34,PN,12.112302725287504,-0.2672300853792298,11.9,-0.02,0.212302725287504,-0.2472300853792298
37,SH2,10.530939923019169,-0.6402878696528147,10.39,-0.52,0.1409399230191663,-0.1202878696528146
13,SO2,10.93522908548694,2.3927653808077767,10.48,2.24,0.4552290854869394,0.1527653808077764
24,SiH4,13.243341287452369,-0.7673713101296747,12.79,-0.53,0.4533412874523694,-0.2373713101296747


==> SI_data/SRG-QP-GF2-1.4-0.0-1.0.csv <==
,geo,homo,lumo,ref_homo,ref_lumo,err_homo,err_lumo
49,Ar,15.632281817941346,-3.4281024972395118,15.6,-2.55,0.0322818179413459,-0.8781024972395115
12,B2H6,12.627731540220989,-0.710454531557154,12.27,-0.52,0.3577315402209873,-0.1904545315571539
42,BF,11.108061561591526,-1.0061226710456703,11.15,-0.8,-0.041938438408474,-0.2061226710456702
43,BH3,13.550079644499071,-0.5233035365156611,13.31,-0.09,0.2400796444990707,-0.4333035365156611
46,BN,12.071300205434706,2.7066984820898763,12.05,3.02,0.0213002054347057,-0.3133015179101237
45,BeO,10.29574359970688,1.7701481137213602,9.95,2.17,0.345743599706882,-0.3998518862786397
29,C2H2,11.454281239061448,-0.7878270585308706,11.45,-0.8,0.0042812390614486,0.0121729414691293
10,C2H3Cl,10.172805874094353,-0.7336307057235666,10.17,-0.61,0.0028058740943528,-0.1236307057235666
11,C2H3F,10.519367182239062,-0.7547481203752151,10.63,-0.65,-0.1106328177609388,-0.104748120375215
21,C2H4,10.568242921506169,-0.8114109608446607,10.69,-1.9,-0.1217570784938324,1.0885890391553392
9,C2H4O,10.365919540032015,-0.6573109163482044,10.29,-0.54,0.0759195400320162,-0.1173109163482043
7,C2H6O,10.804979922460396,-0.7014914548505471,10.82,-0.58,-0.0150200775396029,-0.1214914548505471
8,C3H6,10.839697591334852,-0.808837652551676,10.83,-0.94,0.0096975913348522,0.131162347448324
6,C3H8,12.28897786620456,-0.7771047854652541,12.13,-0.63,0.1589778662045589,-0.147104785465254
30,CH2O,10.881977709858395,-0.6818826756861813,10.93,-0.6,-0.0480222901416027,-0.0818826756861813
14,CH2O2,11.567032808751286,-0.7272839498386333,11.54,-0.6,0.0270328087512865,-0.1272839498386333
35,CH4,14.510565149843414,-0.7716262093815278,14.39,-0.65,0.1205651498434132,-0.1216262093815278
18,CH4O,11.003818932712212,-0.6973350683372936,11.09,-0.59,-0.0861810672877876,-0.1073350683372936
41,CO,14.095015010820507,-1.7488382300790597,13.99,-1.57,0.1050150108205087,-0.1788382300790594
25,CO2,13.729365212678376,-1.105331675933269,13.8,-0.88,-0.0706347873216248,-0.2253316759332689
15,C4,11.43929631081303,1.8346462961261811,11.43,2.38,0.0092963108130295,-0.5453537038738185
39,F2,15.517248407676778,-0.4290504234674649,15.81,0.32,-0.2927515923232224,-0.7490504234674649
4,H2,16.343140701247794,-1.4040772924705691,16.4,-1.35,-0.0568592987522045,-0.054077292470569
19,H2NNH2,9.437163327450794,-0.7272649937021369,9.49,-0.6,-0.0528366725492066,-0.1272649937021369
44,H2O,12.484613554347233,-0.7125930725454179,12.69,-0.61,-0.2053864456527669,-0.1025930725454179
36,HCN,13.810348205511598,-0.5982326923343735,13.76,-0.53,0.0503482055115984,-0.0682326923343734
48,HCl,12.703962444609942,-0.6978120674178234,12.67,-0.57,0.0339624446099424,-0.1278120674178234
1,HF,15.858243069500874,-0.7607945237765544,16.15,-0.66,-0.2917569304991243,-0.1007945237765544
20,HN3,10.77136917234373,-0.642373689732728,10.77,-0.51,0.0013691723437307,-0.132373689732728
26,HOOH,11.340767074294163,-0.7905386246236166,11.51,-0.96,-0.1692329257058364,0.1694613753763834
5,He,24.5298736276945,-2.9744037756506243,24.54,-2.66,-0.0101263723054998,-0.3144037756506241
22,KH,6.7368367448284365,0.2304229099491779,6.32,0.3,0.4168367448284362,-0.069577090050822
0,Li2,5.205579039710946,-0.0564500186944596,5.25,0.34,-0.0444209602890541,-0.3964500186944596
47,LiF,11.300515508160665,0.2990996497013821,11.47,0.35,-0.1694844918393379,-0.0509003502986178
2,LiH,8.365987160003009,0.2212384919998737,8.02,-0.29,0.3459871600030091,0.5112384919998737
16,MgF2,13.740125186115158,0.0904648382131718,13.93,0.29,-0.1898748138848418,-0.1995351617868281
33,MgO,8.623333686748676,1.4451578129806495,7.97,1.54,0.6533336867486765,-0.0948421870193505
40,N2,15.529073136869451,-2.181558630526147,15.54,-2.37,-0.0109268631305479,0.1884413694738529
38,NH3,10.831062069379492,-0.7180050788617578,10.91,-0.61,-0.0789379306205084,-0.1080050788617578
27,Na2,4.777784368857319,0.0174005646678537,4.93,0.36,-0.1522156311426803,-0.3425994353321462
28,NaCl,9.32005406089841,0.5911348174931379,9.1,0.67,0.2200540608984109,-0.0788651825068621
3,Ne,21.22434624545659,-6.345142437146656,21.47,-5.09,-0.2456537545434081,-1.255142437146656
23,O3,12.768245105609552,1.255994496816833,12.85,1.82,-0.081754894390448,-0.564005503183167
17,OCS,11.228620492746735,-1.1303238722679594,11.23,-1.43,-0.0013795072532634,0.2996761277320405
31,P2,10.46446738975881,0.0446497987341534,10.72,0.43,-0.2555326102411914,-0.3853502012658465
32,PH3,10.670623126402038,-0.7028662327751088,10.6,-0.51,0.0706231264020385,-0.1928662327751088
34,PN,11.928658229985816,-0.4148933618831044,11.9,-0.02,0.0286582299858171,-0.3948933618831043
37,SH2,10.410567796501564,-0.6751451490665552,10.39,-0.52,0.0205677965015631,-0.1551451490665552
13,SO2,10.817844013719007,2.1027555282183803,10.48,2.24,0.3378440137190086,-0.1372444717816199
24,SiH4,13.153975182990091,-0.7889249041435986,12.79,-0.53,0.3639751829900941,-0.2589249041435986


==> SI_data/Tab_I.csv <==
# SRG-qsGF2 ionization potentials (IP) and electron affinities (EA) of the GW50 benchmark set in eV for different values of the flow parameter s
# ccsd(t) results are taken from 10.1021/acs.jctc.3c00281
# use "comment='#'" when reading with pandas to ignore these lines
,1,10,100,1000,ccsd(t),1,10,100,1000,ccsd(t)
IP,IP,IP,IP,IP,IP,EA,EA,EA,EA,EA,EA
Li2,5.180645,5.258434,5.193412,5.194642,5.25,-0.037839,0.180736,0.293058,0.294559,0.34
HF,14.872560,14.031438,14.029120,14.020622,16.15,-0.668240,-0.651829,-0.651827,-0.651695,-0.66
LiH,8.419082,8.003877,7.947290,7.946989,8.02,0.239430,0.271456,0.273465,0.273454,-0.29
Ne,20.034620,19.725056,19.732811,19.740040,21.47,-6.078269,-6.062425,-6.063052,-6.063162,-5.09
H2,16.392344,16.276579,16.276528,16.276330,16.40,-1.376960,-1.367823,-1.367810,-1.367849,-1.35
He,24.548626,24.505004,24.504877,24.504784,24.54,-2.960589,-2.960337,-2.960211,-2.960212,-2.66
C3H8,11.672470,10.804199,10.792104,10.790970,12.13,-0.669191,-0.587984,-0.586826,-0.586636,-0.63
C2H6O,9.981897,8.461518,8.415974,8.412495,10.82,-0.591850,-0.510199,-0.508175,-0.507914,-0.58
C3H6,10.476205,9.633922,9.613647,9.611465,10.83,-0.714532,-0.628732,-0.626666,-0.626395,-0.94
C2H4O,9.616834,7.856895,7.743496,7.742931,10.29,-0.578878,-0.522160,-0.520299,-0.520029,-0.54
C2H3Cl,10.039003,9.413142,9.387600,9.387114,10.17,-0.648978,-0.544411,-0.539213,-0.538857,-0.61
C2H3F,10.245154,9.598878,9.571071,9.571520,10.63,-0.686493,-0.622697,-0.620494,-0.620210,-0.65
B2H6,12.328738,11.821234,11.818700,11.818599,12.27,-0.649294,-0.596626,-0.596088,-0.596030,-0.52
SO2,9.971235,5.106404,,,10.48,2.346846,1.278730,,,2.24
CH2O2,10.858725,9.117107,9.022797,,11.54,-0.633318,-0.552771,-0.548615,,-0.60
C4,11.098841,9.845101,9.759543,,11.43,2.815248,3.576406,3.642595,,2.38
MgF2,13.002737,10.743101,10.656853,10.649080,13.93,0.259250,0.372758,0.376617,0.377017,0.29
OCS,11.175107,10.341596,10.276392,,11.23,-0.936623,-0.687465,-0.670251,,-1.43
CH4O,10.214976,8.947305,8.921502,8.918976,11.09,-0.603802,-0.550321,-0.549311,-0.549141,-0.59
H2NNH2,8.934272,7.943408,7.913630,7.912973,9.49,-0.611113,-0.532586,-0.530169,-0.529951,-0.60
HN3,10.713201,9.837407,9.787668,,10.77,-0.491721,-0.307897,-0.299673,,-0.51
C2H4,10.579439,10.162052,10.152381,,10.69,-0.742274,-0.676900,-0.674964,,-1.90
KH,6.793042,6.274517,,,6.32,0.257443,0.282093,,,0.30
O3,11.685683,,,,12.85,1.383617,,,,1.82
SiH4,13.041637,12.619017,12.616744,12.616097,12.79,-0.717035,-0.649545,-0.648953,-0.648924,-0.53
CO2,13.287112,12.160523,,,13.80,-0.874351,-0.763999,,,-0.88
HOOH,10.372546,8.839017,8.777874,8.768919,11.51,-0.658040,-0.576936,-0.573748,-0.573230,-0.96
Na2,4.769862,4.893102,4.856862,4.858075,4.93,0.039849,0.242322,0.357986,0.360550,0.36
NaCl,9.288009,8.465980,8.392947,8.391290,9.10,0.632169,0.673030,0.675196,0.675454,0.67
C2H2,11.523442,11.101421,11.098497,,11.45,-0.740320,-0.685196,-0.684558,,-0.80
CH2O,10.193534,8.761395,8.722284,8.729046,10.93,-0.631653,-0.598237,-0.596691,-0.597368,-0.60
P2,10.662851,9.950322,9.855458,,10.72,0.388682,0.693805,0.733679,,0.43
PH3,10.629407,10.257373,10.249032,,10.60,-0.612074,-0.517761,-0.516016,,-0.51
MgO,8.362672,5.043750,,,7.97,1.605749,1.911283,,,1.54
PN,11.480775,8.484986,8.204412,8.191791,11.90,-0.086739,0.248029,0.288680,0.293115,-0.02
CH4,14.206444,13.737379,13.735215,,14.39,-0.700888,-0.666041,-0.665768,,-0.65)
HCN,13.377836,11.632092,11.586100,11.570770,13.76,-0.554135,-0.518401,-0.518085,-0.518097,-0.53
SH2,10.397531,10.012598,10.000645,9.997694,10.39,-0.565471,-0.477379,-0.475653,-0.475044,-0.52
NH3,10.489678,9.672834,9.659953,9.664191,10.91,-0.622568,-0.576317,-0.575700,-0.575680,-0.61
F2,13.947019,12.493499,12.482806,,15.81,1.260781,1.795788,1.781786,,0.32
N2,14.790353,13.976760,13.961598,,15.54,-2.112413,-2.070820,-2.070590,,-2.37
CO,13.625660,12.989001,12.968180,,13.99,-1.643115,-1.566907,-1.564799,,-1.57
BF,10.975203,10.671293,10.665723,10.659229,11.15,-0.903818,-0.797848,-0.796967,-0.797124,-0.80
BH3,13.414083,13.123641,13.123154,13.123281,13.31,-0.150297,0.040770,0.043136,0.044778,-0.09
H2O,11.870886,10.876363,10.862480,10.856791,12.69,-0.605280,-0.567687,-0.567252,-0.567000,-0.61
BeO,10.317091,7.257979,7.608041,,9.95,1.885230,1.647458,1.798989,,2.17
BN,12.168707,11.015176,10.931821,10.927815,12.05,2.992237,2.780912,2.774297,2.773629,3.02
LiF,10.689710,8.135966,7.859198,,11.47,0.320117,0.340743,0.342439,,0.35
HCl,12.621961,12.229147,12.218921,12.218511,12.67,-0.580930,-0.521294,-0.520578,-0.520284,-0.57
Ar,15.473123,15.194244,15.191991,15.192432,15.60,-3.331825,-3.263950,-3.263315,-3.263165,-2.55

==> SI_data/Tab_III.csv <==
# dipole moments (Debye) calculated with HF and the SRG-qsGF2 flavors
# use "comment='#'" when reading with pandas to ignore these lines
mol,HF,SRG-qsGF2,SRG-SCS-qsGF2,SRG-SOS-qsGF2
HF,1.922042,1.787733,1.794627,1.812815
CO,-0.265116,0.234011,0.210350,0.146464
H2O,1.983745,1.864239,1.864413,1.876167
NH3,1.593310,1.522623,1.519986,1.525047
H2S,1.068845,1.009935,1.002910,0.994616


==> SI_data/Tab_II_Fig_2.csv <==
cas,SRG-qsGF2,SRG-SOS-qsGF2,SRG-SCS-qsGF2
75-19-4,-10.969209,-10.892195,-10.915667
75-02-5,-10.460724,-10.456261,-10.436522
74-98-6,-12.118619,-12.198752,-12.110919
7803-51-2,-10.755746,-10.600804,-10.703124
60-29-7,-9.653107,-9.813027,-9.660718
73-40-5,-8.244427,-8.022550,-8.142448
7783-63-3,-15.330307,-15.327699,-15.297077
50-00-0,-10.717456,-10.793962,-10.719147
23878-46-8,-9.809353,-9.645512,-9.748882
7784-18-1,-14.896681,-15.139122,-14.934862
1309-48-4,-8.618085,-8.501896,-8.586029
25681-79-2,-4.747180,-4.781154,-4.749400
7446-09-5,-12.222087,-12.210656,-12.181587
74-85-1,-10.762279,-10.553580,-10.675573
19287-45-7,-12.652452,-12.610709,-12.627125
7647-14-5,-9.419833,-9.202818,-9.333827
39297-86-4,-4.020168,-4.076005,-4.029396
108-88-3,-9.193885,-8.872196,-9.072295
64-17-5,-10.510069,-10.639450,-10.508864
1590-87-0,-11.041270,-10.935610,-11.004119
7439-90-9,-14.127830,-13.967316,-14.059755
558-13-4,-10.908104,-10.742177,-10.843788
7664-41-7,-10.824933,-10.692955,-10.759311
7803-62-5,-13.272516,-13.134428,-13.228013
64-18-6,-11.403014,-11.437140,-11.380235
56-23-5,-11.886899,-11.740319,-11.808966
7782-65-2,-12.916269,-12.790621,-12.878862
7553-56-2,-9.876381,-9.684127,-9.812629
7784-23-8,-10.267785,-10.054596,-10.197145
302-01-2,-9.606220,-9.625881,-9.584054
7784-42-1,-10.569717,-10.433993,-10.522022
630-08-0,-14.236156,-14.164764,-14.191648
75-15-0,-10.334270,-10.081632,-10.242917
507-25-5,-9.701622,-9.531791,-9.644185
14452-59-6,-5.102971,-5.183501,-5.125083
100-41-4,-9.146569,-8.834202,-9.026646
62-53-3,-8.200698,-7.943213,-8.095450
12185-09-0,-10.637355,-10.422789,-10.565724
542-92-7,-8.831126,-8.633620,-8.743257
7783-40-6,-13.530427,-13.563130,-13.516609
7693-26-7,-6.744477,-6.594439,-6.705846
67-56-1,-10.810837,-10.941691,-10.808939
12187-06-3,-7.670237,-7.262993,-7.504669
17739-47-8,-12.104879,-11.831219,-12.014394
74-86-2,-11.685636,-11.426961,-11.589591
7789-24-4,-11.131232,-11.141408,-11.108953
7440-37-1,-15.590530,-15.525383,-15.536103
66-22-8,-9.686547,-9.519161,-9.602099
1603-84-5,-10.616140,-10.442428,-10.549716
7440-01-9,-20.139558,-21.126313,-20.459483
74-90-8,-14.105589,-13.777180,-13.981137
7783-60-0,-12.183340,-12.581586,-12.266738
7647-01-0,-12.755400,-12.577702,-12.672583
7664-39-3,-15.229775,-15.704501,-15.322783
17108-85-9,-9.877867,-9.745361,-9.821860
124-38-9,-13.796711,-13.646623,-13.710432
25681-80-5,-3.853118,-3.830629,-3.835267
106-97-8,-11.618436,-11.729084,-11.617248
13283-31-3,-13.605046,-13.512615,-13.566984
7783-06-4,-10.513603,-10.303850,-10.434569
463-58-1,-11.370405,-11.161235,-11.285695
7782-79-8,-10.938279,-10.668992,-10.826098
7580-67-8,-8.446792,-8.301863,-8.414835
10043-11-5,-12.255844,-12.013564,-12.184017
39297-88-6,-4.272873,-4.296867,-4.273516
75-07-0,-10.194921,-10.281236,-10.196633
7786-30-3,-12.081188,-11.854447,-11.991757
57-13-6,-10.220930,-10.163575,-10.173363
14868-53-2,-9.821272,-9.648327,-9.721885
7782-50-5,-11.632840,-11.483131,-11.553578
1333-74-0,-16.509857,-16.333105,-16.454392
71-43-2,-9.612826,-9.247919,-9.478254
75-01-4,-10.241617,-10.086121,-10.164611
629-20-9,-8.527603,-8.430673,-8.470848
7782-41-4,-14.766260,-15.401903,-14.897484
12184-80-4,-11.495233,-11.254719,-11.406412
7440-59-7,-24.580160,-24.523131,-24.543799
108-95-2v2,-8.756446,-8.511322,-8.654401
25681-81-6,-3.691298,-3.653611,-3.669760
12190-70-4,-7.980754,-7.579066,-7.859244
7722-84-1,-11.134664,-11.306919,-11.132543
74-84-0,-12.849162,-12.898186,-12.844740
7732-18-5,-12.259091,-12.305122,-12.227763
7727-37-9,-15.431294,-15.455533,-15.404950
10028-15-6,-12.515076,-12.594070,-12.504182
75-73-0,-15.307290,-16.089118,-15.494419
7440-63-3,-12.480685,-12.294061,-12.412970
13768-60-0,-11.036608,-11.053970,-11.051935
71-30-7,-9.076885,-8.842029,-8.974485
392-56-3,-9.805750,-9.909729,-9.814525
73-24-5,-8.569636,-8.310053,-8.457629
544-92-3,-10.441056,-10.350044,-10.390034
7726-95-6,-10.876978,-10.696298,-10.808861
593-66-8,-9.599361,-9.416934,-9.529843
110-86-1,-9.929716,-9.625352,-9.848108
7758-02-3,-8.530152,-8.323488,-8.459429
1304-56-9,-10.506695,-10.258120,-10.435436
74-82-8,-14.552185,-14.497757,-14.516556
593-60-2v2,-10.064943,-9.894722,-9.991664
65-71-4,-9.591006,-9.114890,-9.165425


==> SI_data/Tab_IV_S3.csv <==
system,SRG-qsGF2,SRG-SCS-qsGF2,SRG-SOS-qsGF2,OO-MP2,exp.(ref.),LR-CCSD(ref.),MP2,MP2(ref.) 
Acetaldehyde,2.685857,2.687898,2.717367,2.580014,2.750,2.834,2.626410,2.625
Acetic Acid,1.596057,1.596971,1.608071,1.540959,1.700,1.709,1.549817,1.550
Acetone,2.846928,2.842837,2.862157,2.748853,2.880,3.014,2.781714,2.782
Acetonitrile,3.943462,3.910064,3.876375,3.799404,3.920,3.948,3.826360,3.826
C3H8,0.074335,0.075275,0.075790,0.080808,0.084,0.085,0.080628,0.081
CH3F,1.767090,1.784993,1.832131,1.782946,1.858,1.889,1.808360,1.805
Chlorobenzene,1.679707,1.681384,1.704685,1.643220,1.690,1.718,1.676997,1.680
CO,0.247243,0.222599,0.153377,0.313437,0.110,0.106,0.294051,0.294
Cytosine,6.343220,6.356112,6.411956,6.211908,7.000,6.501,6.310551,6.171
Dimethylamine,1.026165,1.025169,1.035085,0.989433,1.010,1.084,1.010635,1.010
Dimethyl Ether,1.275739,1.280377,1.310948,1.242056,1.300,1.356,1.279349,1.277
Dimethyl Sulfide,1.565763,1.565369,1.570427,1.552153,1.554,1.608,1.566629,1.566
Dimethyl Sulfone,4.374921,4.398163,4.498833,4.286195,4.432,4.716,4.429410,4.429
Ethanol,1.638587,1.637865,1.657696,1.613290,1.690,1.609,1.639991,1.560
Fluorobenzene,1.340330,1.376275,1.463511,1.375930,1.600,1.576,1.428407,1.427
Furan,0.508438,0.518788,0.565495,0.516658,0.660,0.651,0.552150,0.554
H2O,1.941617,1.939939,1.946961,1.924779,1.855,1.856,1.935659,1.936
H2S,1.123375,1.109615,1.088181,1.110443,0.978,0.992,1.121113,1.121
Imidazole,3.812676,3.809600,3.810577,3.746241,3.800,3.784,3.809898,3.810
Isobutene,0.524747,0.510069,0.482958,0.505985,0.503,0.505,0.473260,0.473
Methanol,1.654563,1.655307,1.672773,1.635261,1.700,1.696,1.654375,1.654
Methyl Acetate,1.735364,1.735569,1.741435,1.695484,1.720,1.802,1.690830,1.691
Methyl Formate,1.848103,1.845724,1.847365,1.824325,1.770,1.821,1.799615,1.742
NH3,1.639955,1.633024,1.629973,1.614489,1.472,1.518,1.621673,1.622
N-Methylacetamide,3.676403,3.682532,3.715972,3.626001,3.710,3.856,3.657583,3.652
NO,0.248825,0.218083,0.148250,0.291621,0.159,0.214,0.196431,0.197
Pentene,0.350807,0.344383,0.332374,0.348290,0.500,0.383,0.323385,0.341
PH3,0.668721,0.661151,0.644433,0.671542,0.574,1.279,0.676454,0.676
Phenol,1.293370,1.290276,1.293664,1.273768,1.224,0.632,1.284455,1.285
Pyrazole,2.322154,2.319750,2.321907,2.267823,2.200,2.305,2.277520,2.277
Pyridine,2.235037,2.225593,2.224533,2.190361,2.215,2.278,2.234276,2.235
Pyrrole,1.976966,1.976228,1.963430,1.959773,1.740,1.859,1.960727,1.960
SO,1.730197,1.712677,1.747049,1.490898,1.550,1.630,1.734958,1.735
SO2,1.749425,1.753701,1.783643,1.472965,1.633,1.780,1.639421,1.638
Thiophene,0.414956,0.441763,0.499008,0.419285,0.550,0.514,0.402873,0.405
Toluene,0.355419,0.345998,0.333299,0.343648,0.375,0.377,0.335369,0.335
Trimethylamine,0.609585,0.612377,0.635611,0.535199,0.612,0.705,0.587650,0.588


==> SI_data/srgGW50_EA_res.csv <==
,1,10,100,1000,ccsd(t)
Li2,-0.03783934865126292,0.18073627499591824,0.29305755013109835,0.2945585710349959,0.34
HF,-0.6682395044654716,-0.6518286706047939,-0.6518265475784051,-0.6516948895749018,-0.66
LiH,0.23943043324899763,0.2714560339307273,0.27346494681280964,0.2734539448756053,-0.29
Ne,-6.078268851017713,-6.062425123035452,-6.063052311946252,-6.063161942382883,-5.09
H2,-1.3769597523980115,-1.36782339004517,-1.3678100993978728,-1.3678488417223171,-1.35
He,-2.9605893391556277,-2.9603368473829437,-2.9602111739166856,-2.960211968922997,-2.66
C3H8,-0.669190891435814,-0.5879843005057451,-0.5868263393610361,-0.586636414629715,-0.63
C2H6O,-0.591849780964038,-0.5101994702521938,-0.5081750389254526,-0.5079138995173546,-0.58
C3H6,-0.7145321926419002,-0.6287319915770554,-0.6266659225037655,-0.6263954633652276,-0.94
C2H4O,-0.5788779321450456,-0.5221603480465744,-0.5202988970584267,-0.5200294444262643,-0.54
C2H3Cl,-0.6489783057464668,-0.5444106777967469,-0.5392132792862971,-0.5388572121346832,-0.61
C2H3F,-0.6864933042240879,-0.6226974680790219,-0.6204943795422335,-0.6202102157396514,-0.65
B2H6,-0.6492944886210432,-0.5966263659092729,-0.5960881745686148,-0.5960304390180359,-0.52
SO2,2.3468464040570938,1.278730204429383,,,2.24
CH2O2,-0.6333181267584551,-0.5527708764179525,-0.5486149388667059,,-0.6
C4,2.8152477390809483,3.576405830573586,3.6425945333650636,,2.38
MgF2,0.2592497095202996,0.3727576753298121,0.3766172754425461,0.3770173968909555,0.29
OCS,-0.9366230954651944,-0.6874648078934253,-0.6702514331378561,,-1.43
CH4O,-0.6038020807280897,-0.5503213074837173,-0.5493106593117776,-0.5491411777239507,-0.59
H2NNH2,-0.6111125701771806,-0.532586097744437,-0.530168500405262,-0.5299511865557435,-0.6
HN3,-0.49172142830367443,-0.3078969972901668,-0.29967292565434406,,-0.51
C2H4,-0.7422740072144542,-0.6768996656148039,-0.6749643399347229,,-1.9
KH,0.257442887429853,0.28209341434033813,,,0.3
O3,1.383616920237691,,,,1.82
SiH4,-0.7170354984577205,-0.6495446776216378,-0.6489532189081315,-0.6489239850211685,-0.53
CO2,-0.8743511382549902,-0.7639989706388495,,,-0.88
HOOH,-0.6580399488134521,-0.5769359488366994,-0.5737482841295175,-0.5732303146939706,-0.96
Na2,0.03984939756032239,0.24232159801065312,0.3579856313166048,0.36054954967306263,0.36
NaCl,0.632169448531674,0.6730304465857944,0.6751955089323963,0.6754535512518672,0.67
C2H2,-0.7403198361112805,-0.6851960580519241,-0.684558354257597,,-0.8
CH2O,-0.6316525658008775,-0.5982366684779137,-0.5966909590868587,-0.5973676275819628,-0.6
P2,0.38868151139432255,0.6938051763785139,0.7336789416493515,,0.43
PH3,-0.6120743940899699,-0.5177611156587756,-0.5160162231675067,,-0.51
MgO,1.6057489203936637,1.911282676630979,,,1.54
PN,-0.08673891727173849,0.24802925708205548,0.2886796201109307,0.2931150567404355,-0.02
CH4,-0.700888322274482,-0.6660411435369633,-0.6657676717611465,,-0.65
HCN,-0.5541353500853851,-0.5184014747850858,-0.5180854307713829,-0.5180971443443173,-0.53
SH2,-0.5654708342700457,-0.47737947127195873,-0.47565320969636316,-0.47504377716022755,-0.52
NH3,-0.6225676469127985,-0.5763165508554146,-0.5757000426983622,-0.5756801184834573,-0.61
F2,1.260780777349583,1.7957879713832823,1.7817856470380653,,0.32
N2,-2.1124133393414337,-2.070820420793789,-2.070589511362682,,-2.37
CO,-1.6431154961195318,-1.5669066946344317,-1.5647986524178517,,-1.57
BF,-0.9038181377308016,-0.7978484003302826,-0.7969671785637935,-0.7971238725212997,-0.8
BH3,-0.15029740493482155,0.04077003223640838,0.04313550702872501,0.044777931382238526,-0.09
H2O,-0.6052798798389566,-0.5676865510079799,-0.5672524953160331,-0.5670001315719067,-0.61
BeO,1.88522950137756,1.6474581620585373,1.7989890002915072,,2.17
BN,2.9922368374462875,2.780911780134701,2.774296638445649,2.7736285919949837,3.02
LiF,0.32011738007051743,0.34074308729901154,0.3424390290559241,,0.35
HCl,-0.5809298146944982,-0.5212941837094839,-0.5205776696646898,-0.520283751237674,-0.57
Ar,-3.3318253962369684,-3.2639504426181984,-3.2633151213781804,-3.263164804684113,-2.55


==> SI_data/srgGW50_IP_res.csv <==
,1,10,100,1000,ccsd(t)
Li2,5.180645064454548,5.258434077990716,5.193411812275585,5.194642269791292,5.25
HF,14.87256008776253,14.031437660819481,14.029119574109519,14.020621542324792,16.15
LiH,8.41908210673638,8.003876516058526,7.947290253799404,7.946988980987264,8.02
Ne,20.03461971824385,19.72505601252608,19.732811157353048,19.740039744466763,21.47
H2,16.39234423758576,16.276579298577207,16.276528312279517,16.276330092181585,16.4
He,24.548625853215164,24.505004424720397,24.50487715827482,24.504783761201132,24.54
C3H8,11.672470046257885,10.804198926468008,10.79210417407602,10.7909700620749,12.13
C2H6O,9.981897078259252,8.461518431102334,8.415974366758752,8.412495393915908,10.82
C3H6,10.476205150194039,9.633922346792286,9.613647189245304,9.61146527518,10.83
C2H4O,9.616833718269207,7.856894701417993,7.743496028640283,7.742931185807775,10.29
C2H3Cl,10.039002562749596,9.413142070644595,9.387599654558398,9.387114314719703,10.17
C2H3F,10.24515368722427,9.59887775577572,9.571071040577513,9.571519936713715,10.63
B2H6,12.328737967803422,11.82123439014952,11.818700454460146,11.81859928549611,12.27
SO2,9.971235103096987,5.106403839020846,,,10.48
CH2O2,10.858725302743617,9.117106530365445,9.022797243205416,,11.54
C4,11.098841287168737,9.84510110854716,9.759543350834583,,11.43
MgF2,13.002737417182244,10.743100790232372,10.656852830722874,10.649079774637924,13.93
OCS,11.17510722595175,10.341596192504882,10.27639249943963,,11.23
CH4O,10.214976161961243,8.94730499959128,8.9215018679373,8.91897559648081,11.09
H2NNH2,8.934272390708266,7.943407807182213,7.913630150061373,7.912973197225982,9.49
HN3,10.713200572570466,9.837406758332222,9.787668019464883,,10.77
C2H4,10.579439154598793,10.162052236213157,10.15238085647691,,10.69
KH,6.793041801033198,6.274516757514732,,,6.32
O3,11.685682835218582,,,,12.85
SiH4,13.041636797018327,12.619016675372437,12.61674382642058,12.616096745685423,12.79
CO2,13.287112427741882,12.160523250079176,,,13.8
HOOH,10.372546021713795,8.839016658539954,8.777873543390786,8.768919301470698,11.51
Na2,4.769862193878469,4.893101988610357,4.856861813758518,4.858075051082979,4.93
NaCl,9.288009337564324,8.46597955057448,8.392946649626513,8.391289669034506,9.1
C2H2,11.523441921530841,11.101421364204711,11.098497165932198,,11.45
CH2O,10.193533699874765,8.761395129072831,8.722283848926656,8.72904641979711,10.93
P2,10.662850680498165,9.95032204160363,9.855457955761914,,10.72
PH3,10.629407424218877,10.257373152314821,10.249032328194675,,10.6
MgO,8.36267225046503,5.043749909877911,,,7.97
PN,11.48077462735249,8.484986218084506,8.204411767055928,8.191790655025082,11.9
CH4,14.206444298362507,13.737378608241912,13.735214942352652,,14.39
HCN,13.377836438989936,11.632091506277325,11.586099558162791,11.570769890700547,13.76
SH2,10.397530636164682,10.012598217127854,10.00064462681199,9.997694166952634,10.39
NH3,10.489677657717607,9.67283382720864,9.65995318306156,9.664191208161169,10.91
F2,13.94701854041965,12.49349907867328,12.482806078181557,,15.81
N2,14.790353373907642,13.976760474473565,13.961598348120187,,15.54
CO,13.625660330786996,12.989000647309155,12.968179882453532,,13.99
BF,10.975203060964954,10.671293062089571,10.66572299306771,10.659228682935344,11.15
BH3,13.414083000340964,13.123641429251158,13.123153883922264,13.12328144420139,13.31
H2O,11.870885790406696,10.876363431082265,10.862479628411368,10.856790867587769,12.69
BeO,10.317090714449414,7.257978676287207,7.608040919579571,,9.95
BN,12.16870744650491,11.015175670200012,10.931820640367595,10.927815296283601,12.05
LiF,10.689709525163314,8.135965502448586,7.859198110326837,,11.47
HCl,12.62196129055055,12.229146832299525,12.218921433587225,12.218511227024921,12.67
Ar,15.473122787921323,15.194243619165185,15.191990517680109,15.192432303939457,15.6


==> SI_data/values.csv <==
mol,ccsd(t)_IP,ccsd(t)_EA,SRG_GF2_0.525_IP,SRG_GF2_0.525_EA,SRG_SOS_GF2_1.4_IP,SRG_SOS_GF2_1.4_EA,SRG_qsGW_IP,SRG_qsGW_EA
Ar,15.6,-2.55,-15.721761543766668,3.37469369010964,-15.632281817941346,3.4281024972395118,15.63,-2.65
B2H6,12.27,-0.52,-12.66434647440351,0.6844427551618875,-12.627731540220989,0.710454531557154,12.64,-0.55
BF,11.15,-0.8,-11.110189744177138,0.9522031665930536,-11.108061561591526,1.0061226710456703,11.18,-0.86
BH3,13.31,-0.09,-13.641194205555726,0.3158411902472214,-13.550079644499071,0.5233035365156611,13.59,-0.30
BN,12.05,3.02,-12.311911400776461,-3.185873571666966,-12.071300205434706,-2.7066984820898763,11.90,3.44
BeO,9.95,2.17,-10.5684058794752,-1.925507086018688,-10.29574359970688,-1.7701481137213602,10.18,2.13
C2H2,11.45,-0.8,-11.706793927351342,0.7682345082615722,-11.454281239061448,0.7878270585308706,11.43,-0.71
C2H3Cl,10.17,-0.61,-10.323755844943173,0.6952344649368726,-10.172805874094353,0.7336307057235666,10.24,-0.61
C2H3F,10.63,-0.65,-10.545213110295686,0.71889787873241,-10.519367182239062,0.7547481203752151,10.69,-0.68
C2H4,10.69,-1.9,-10.774630483481609,0.7775048223900637,-10.568242921506169,0.8114109608446607,10.67,-0.74
C2H4O,10.29,-0.54,-10.298102419097223,0.6112201350139143,-10.365919540032015,0.6573109163482044,10.66,-0.57
C2H6O,10.82,-0.58,-10.710212857839773,0.6406288016419546,-10.804979922460396,0.7014914548505471,11.15,-0.62
C3H6,10.83,-0.94,-10.926569339505324,0.7627226335323173,-10.839697591334852,0.808837652551676,11.03,-0.73
C3H8,12.13,-0.63,-12.207225908349734,0.7217868402366795,-12.28897786620456,0.7771047854652541,12.46,-0.67
CH2O,10.93,-0.6,-10.82401121574372,0.6494558094221959,-10.881977709858395,0.6818826756861813,11.25,-0.62
CH2O2,11.54,-0.6,-11.56205748829879,0.67177341044127,-11.567032808751286,0.7272839498386333,11.88,-0.67
CH4,14.39,-0.65,-14.556589891458122,0.731749016414313,-14.510565149843414,0.7716262093815278,14.63,-0.68
CH4O,11.09,-0.59,-10.91781529498809,0.641643897584308,-11.003818932712212,0.6973350683372936,11.39,-0.63
CO,13.99,-1.57,-14.115911861370538,1.6907755226001413,-14.095015010820507,1.7488382300790597,14.33,-1.62
CO2,13.8,-0.88,-13.907793700020036,0.9525067370898591,-13.729365212678376,1.105331675933269,14.06,-0.95
C4,11.43,2.38,-11.66180800347733,-2.417057348223633,-11.43929631081303,-1.8346462961261811,11.54,2.30
F2,15.81,0.32,-14.963064561041612,-0.9366475249569219,-15.517248407676778,0.4290504234674649,16.22,0.07
H2,16.4,-1.35,-16.49871597407011,1.4106083110029266,-16.343140701247794,1.4040772924705691,16.45,-1.28
H2NNH2,9.49,-0.6,-9.485202411806895,0.6601538982710075,-9.437163327450794,0.7272649937021369,9.73,-0.65
H2O,12.69,-0.61,-12.503668227729369,0.6370695499600714,-12.484613554347233,0.7125930725454179,12.88,-0.66
HCN,13.76,-0.53,-14.135400974923952,0.5716220794919966,-13.810348205511598,0.5982326923343735,13.73,-0.54
HCl,12.67,-0.57,-12.874605174315066,0.6331007256522684,-12.703962444609942,0.6978120674178234,12.72,-0.63
HF,16.15,-0.66,-16.395178061607357,0.7676875046342477,-15.858243069500874,0.7607945237765544,16.34,-0.70
HN3,10.77,-0.51,-11.038808975112469,0.5662941830190161,-10.77136917234373,0.642373689732728,10.89,-0.56
HOOH,11.51,-0.96,-11.204181921861366,0.7053365139435189,-11.340767074294163,0.7905386246236166,11.86,-0.72
He,24.54,-2.66,-24.657544875552798,2.97695333351909,-24.5298736276945,2.9744037756506243,24.55,-2.66
KH,6.32,0.3,-6.859648864715556,-0.2463620401700933,-6.7368367448284365,-0.2304229099491779,6.38,0.28
Li2,5.25,0.34,-5.114794013129517,0.07534708608936588,-5.205579039710946,0.0564500186944596,5.37,0.21
LiF,11.47,0.35,-11.426086465391997,-0.3131405422086524,-11.300515508160665,-0.2990996497013821,11.58,0.33
LiH,8.02,-0.29,-8.488120825433898,-0.21648208105846914,-8.365987160003009,-0.2212384919998737,8.15,0.27
MgF2,13.93,0.29,-13.789063956342572,-0.2035137716318916,-13.740125186115158,-0.0904648382131718,14.07,0.21
MgO,7.97,1.54,-8.747112570321233,-1.6430352743386627,-8.623333686748676,-1.4451578129806495,8.36,1.71
N2,15.54,-2.37,-15.496311204587453,2.1460224513855164,-15.529073136869451,2.181558630526147,15.91,-2.10
NH3,10.91,-0.61,-10.983588452963083,0.6591326545924686,-10.831062069379492,0.7180050788617578,11.10,-0.66
Na2,4.93,0.36,-4.708213376982573,-0.018700267412587655,-4.777784368857319,-0.0174005646678537,5.01,0.30
NaCl,9.1,0.67,-9.531883816718922,-0.616438408081226,-9.32005406089841,-0.5911348174931379,9.16,0.64
Ne,21.47,-5.09,-20.470609664940103,6.09617546288195,-21.22434624545659,6.345142437146656,21.59,-5.19
O3,12.85,1.82,-12.722968583741123,-1.7154290919294042,-12.768245105609552,-1.255994496816833,13.27,2.17
OCS,11.23,-1.43,-11.429907459965001,1.0435510838683577,-11.228620492746735,1.1303238722679594,11.32,-0.98
P2,10.72,0.43,-10.6555597958239,-0.2416893667072543,-10.46446738975881,-0.0446497987341534,10.40,0.47
PH3,10.6,-0.51,-10.807797966656983,0.6644408977997796,-10.670623126402038,0.7028662327751088,10.73,-0.57
PN,11.9,-0.02,-12.197014363182003,0.18532970244223806,-11.928658229985816,0.4148933618831044,12.09,0.00
SH2,10.39,-0.52,-10.599271792804945,0.6237483710472388,-10.410567796501564,0.6751451490665552,10.45,-0.59
SO2,10.48,2.24,-11.001013999602748,-2.531846758600324,-10.817844013719007,-2.1027555282183803,10.82,2.68
SiH4,12.79,-0.53,-13.287549463843074,0.7574983091715511,-13.153975182990091,0.7889249041435986,13.11,-0.58

